RL-based Joint Coverage and Beam Optimization of High Altitude Platform Systems

High Altitude Platform Systems (HAPS) are a promising component of 6G network architectures, offering a unique "freedom of movement" that distinguishes them from static terrestrial networks (TN) and orbit-constrained satellite communications. This inherent mobility for HAPS provides a powerful mechanism to address non-stationarity, spatio-temporal user distributions, and traffic dynamics, such as periodic population migrations. This work addresses three key optimization problems in HAPS networks: (a) HAPS positioning for optimal coverage, (b) beam allocation, and (c) joint optimization of coverage and beam allocation. To tackle these complex challenges, a Reinforcement Learning (RL) framework is proposed, capable of operating in scenarios with multiple HAPS. The results demonstrate that the RL-based approach effectively learns to control HAPS positioning and resource allocation, dynamically adapting to variations in user distributions and traffic patterns. In particular, by employing a multi-policy Proximal Policy Optimization (PPO) approach, the proposed framework jointly learns HAPS positioning and allocating beams under spatio-temporal traffic demand variations and outperforms heuristic baselines. Simulation results demonstrate that our joint optimization approach significantly improves sum-rate and user satisfaction, showing that the dynamic mobility of HAPS can be successfully exploited to create highly responsive and efficient next-generation networks.

==> data_HAP/Comparison_1.csv <==
timesteps,PPO_H3,PPO_H3_std,Periodic_H3,Periodic_H3_std,Random_H3,Random_H3_std
0,4.185104048,2.010174748,5.375653594,0.991669216,2.075286114,1.572047615
0.025,4.65345761,2.40610199,4.840441628,1.811989569,2.897624226,0.488700069
0.05,6.065236608,1.719957474,6.260487668,1.377300745,4.040457924,1.556132761
0.075,8.826129748,2.520687592,7.101549222,1.780955884,5.533716166,1.950772622
0.1,7.224073898,3.840049042,7.490683802,1.675222996,3.621833386,1.377892691
0.125,5.982307542,1.636747162,7.313033556,1.178437963,3.690854646,1.693257813
0.15,6.809882302,2.268325012,6.953934122,1.647373527,4.314510766,1.74339768
0.175,6.253027566,1.520013331,6.564648918,1.714082046,4.08038104,2.065581392
0.2,8.254569762,2.037522228,7.026057958,1.695328789,3.96207655,0.993411881
0.225,9.16053687,2.380232008,8.401943244,1.393388312,4.103545434,0.587742903
0.25,8.592006328,0.866333827,8.528951096,1.785616582,5.330413736,1.453319959
0.275,10.61555351,1.534339298,8.868000482,1.77087947,5.27418628,1.05788649
0.3,12.79781168,1.736382306,8.36518485,1.828531728,6.502814632,1.335608275
0.325,12.7780861,1.604632215,9.073931,1.669328306,5.400168732,1.830356869
0.35,11.70223099,1.412248436,8.45393838,1.842383968,7.268783018,1.522851686
0.375,12.97239813,2.108285194,9.0102741,1.175970907,7.023844684,1.626151932
0.4,13.86332964,1.850570243,9.007317602,1.10807506,6.992546698,1.337967579
0.425,15.10639757,2.868512086,9.0351825,0.660354503,6.537241796,1.607801292
0.45,13.56014628,2.219839162,10.19862929,2.021492124,7.089513296,1.51003644
0.475,14.42021888,1.152102201,10.50839148,1.626003838,6.42318962,1.246998965
0.5,12.61924037,3.173788148,11.42823916,1.343061764,7.371381956,1.127248494
0.525,10.72734814,3.159667516,9.877849194,1.214305484,7.866128206,1.709634655
0.55,12.12786956,2.037407804,10.8452478,0.5791432,7.869675022,2.026130778
0.575,13.65824165,1.011763295,10.08829028,0.697156135,7.898344148,1.332315414
0.6,11.9503511,1.932049702,11.43403126,0.603438757,7.565151334,1.779961327
0.625,12.92738845,2.893650534,10.48538161,1.595372876,7.291022012,2.13705116
0.65,12.53892951,0.867081031,10.34908274,1.113255528,8.088685116,0.850700227
0.675,11.60749396,2.539729498,10.76507296,1.756307031,7.675586802,1.748402569
0.7,12.29632266,1.495033613,11.42315027,1.376914799,7.73380864,1.247559523
0.725,11.95061662,1.798005645,11.62305347,1.767900454,7.285194434,1.348710241
0.75,14.82524286,3.449080588,11.79524051,1.509637605,7.665073882,1.698954132
0.775,13.54639853,3.087989904,11.47686518,1.539793976,7.95851981,1.95258018
0.8,12.62384074,2.82525886,11.5150735,1.339086006,8.38358346,1.589945514
0.825,12.53851598,4.556342124,11.13651545,1.174719129,8.292363724,1.529600071
0.85,13.647463,2.455363294,11.25157222,1.075697985,8.542961398,1.653539434
0.875,13.13370551,3.311375612,11.05337706,1.030852814,8.201707938,1.459596907
0.9,14.08497462,4.125072004,11.21064376,1.852913581,7.901172264,2.327522044
0.925,13.18112084,2.872798908,10.96899716,1.122253344,8.27619487,2.004386838
0.95,14.98498113,2.511638506,10.67343042,0.569737088,8.466625668,2.13763933
0.975,16.82096732,3.33392881,10.59043737,0.602930452,8.547021182,1.010392854
1,15.29433587,2.830194046,10.51744907,1.029132998,8.152913866,1.509570999
1.025,17.12804562,3.656192996,11.20549345,1.024696038,8.177826896,1.782903047
1.05,16.48974384,3.176779668,10.52813928,1.189476428,8.05053667,1.868785764
1.075,18.89923934,3.738182364,11.43148355,1.197625173,8.195980166,1.745597154
1.1,20.07202424,2.583492442,10.9345942,1.44160482,9.072126226,1.253235971
1.125,19.15716139,2.58616446,12.31818234,1.523635326,8.20227987,2.005577106
1.15,19.74100549,2.602929732,11.8206119,1.552270593,8.340187266,1.575871847
1.175,18.70561886,3.336467426,11.40201405,0.793409837,8.609589242,1.264545684
1.2,21.42395694,2.261065538,11.77247087,1.830706415,8.515284036,1.427054638
1.225,20.82700808,3.333362122,11.53786617,1.088940773,8.21225038,1.206049292
1.25,20.86117386,2.322083986,11.68024162,1.030467746,9.207679676,0.976756354
1.275,19.29795951,4.72973255,11.27656246,1.33807084,8.344076432,2.12586646
1.3,22.70708662,2.736330982,11.15903587,1.848632133,8.380782856,1.554271353
1.325,20.78083332,3.576329912,11.13292685,0.832868479,9.02272219,2.487405862
1.35,20.69159188,3.360421436,11.74413969,0.96087058,9.91693255,1.449466439
1.375,22.87696412,2.944538268,12.1193872,0.870172903,8.668720346,1.94276738
1.4,22.43254888,2.474394748,12.2878715,1.411297307,9.836042594,2.26900053
1.425,22.3359855,2.092102648,11.59368974,1.888910358,9.97748366,1.732771719
1.45,23.09549984,1.918495585,12.05957729,1.267503519,9.529726682,2.657124356
1.475,23.21303298,1.99053802,11.81915143,1.261594098,8.855971446,1.707789106
1.5,22.88191336,2.898139296,12.75003392,1.435303939,8.654769282,1.529793666
1.525,24.03920044,2.360943176,12.52347723,1.413564601,9.439361754,2.261990968
1.55,21.46837746,3.019190698,12.15367188,1.435411756,9.533833762,1.170632058
1.575,20.86714386,3.375180872,12.41778446,1.657098124,9.032210804,2.496174488
1.6,22.3378327,2.87572881,11.97746388,1.137779107,9.022592438,2.02882105
1.625,21.78113444,4.530402808,12.18948763,1.206974394,8.735371022,2.92461727
1.65,21.05529584,1.636270827,10.83335419,2.2188804,9.087699674,2.535877662
1.675,20.6878395,3.321723026,11.91691591,1.736692123,9.609999086,2.061017254
1.7,18.42790023,1.999190591,12.45920634,1.192998681,9.139216122,2.54591367
1.725,20.86878796,1.897784228,12.5555299,1.329195554,10.09628192,2.421421206
1.75,20.85186078,0.870580196,12.86634516,1.409039046,10.00716397,1.64881577
1.775,20.56521284,2.085963798,11.67006491,2.221707946,9.609094248,2.801824578
1.8,20.5508632,2.785354358,11.91043631,2.154149622,9.785244394,2.467115554
1.825,21.45336076,1.894081343,12.59901967,1.019538806,9.546705236,2.578578124
1.85,21.42466064,1.152774274,12.21195524,1.797267575,9.786042898,2.545195088
1.875,21.12967612,1.862475158,12.71141858,1.090768827,9.934787474,2.09827591
1.9,21.01506306,3.494336002,12.79922768,2.018366982,9.949790844,2.078268134
1.925,22.5827034,1.621918861,13.28423793,1.302938222,9.736038884,1.952382381
1.95,22.27702368,1.637154067,11.97846752,2.055846518,10.07435855,2.049078038
1.975,22.53667548,1.591189705,12.67487095,1.295885738,10.2857216,1.828765453
2,23.65175484,0.850695218,12.23913151,1.77197498,10.50265509,1.354473929
2.025,23.22525494,2.112248502,12.50806845,1.437359277,11.28102722,1.568267669
2.05,22.53468056,2.196698768,12.15734079,1.35393703,10.55903353,1.298099172
2.075,23.08716482,3.360748702,12.8535094,2.283211336,10.68429229,1.254234035
2.1,23.78333284,3.14198799,12.87926024,1.734321556,11.05288098,1.365629416
2.125,23.76080974,2.601237808,12.84869728,2.58849527,10.66616833,1.07351971
2.15,24.96590408,1.540955159,12.73821731,2.190602868,10.3081076,1.626996353
2.175,25.3328602,2.38594722,12.24736985,2.529836982,10.79487545,1.54833507
2.2,25.7213039,2.051971808,12.69780475,2.841229972,10.71737842,1.409113262
2.225,26.74447758,1.165510936,12.52947174,2.059150756,10.39613734,1.668195208
2.25,27.3623066,1.674456759,12.79307959,2.390472556,10.0299499,1.761620874
2.275,26.87006922,1.078322625,12.44102856,2.48676817,10.09405546,2.006071434
2.3,27.3129214,1.300897196,13.14838313,1.489283172,10.24991876,2.48255437
2.325,24.76663234,1.047399054,13.26952,1.415069026,10.46739764,1.580518184
2.35,26.83529784,1.411618293,13.3820905,1.352608505,10.96250504,2.11162486
2.375,25.71075396,0.803226179,13.08927471,2.22643152,10.84016038,1.997421596
2.4,27.12973826,1.299696483,13.17156041,2.206459602,10.67566496,1.937244022
2.425,26.93435802,2.53607252,13.64559999,1.721882188,10.85343181,1.901261375
2.45,26.1716975,1.366510668,13.76437721,1.975171495,10.8583387,2.562207878
2.475,27.54205018,2.13941418,13.74604779,1.804393521,11.21992893,1.618147938
2.5,27.51554334,1.491933713,13.5626213,1.358234233,10.3687422,1.610078692
2.525,25.99659894,1.159400307,12.90360976,2.155460332,11.25329918,1.588091745
2.55,25.73539042,2.620395674,14.49853726,0.625842508,10.4701228,2.503212998
2.575,28.90615588,1.849380557,13.83602889,1.164838684,11.08994257,1.633078662
2.6,28.50629928,1.9519629,13.60663708,2.177325984,10.36226714,2.025105348
2.625,28.30228628,2.135508272,13.53100885,1.76508163,11.32835281,1.713796963
2.65,28.45272672,2.379707278,13.7863676,2.193017458,10.97027487,1.701485784
2.675,28.61498784,2.061157992,13.86491783,1.526193981,10.98019503,2.22105614
2.7,26.75756368,4.409164786,13.71177448,1.939616633,11.18987324,1.670955803
2.725,29.03191236,2.213957366,13.74048172,1.490227688,11.18323694,1.738969383
2.75,30.00400438,2.807774176,13.54297119,1.582636056,11.23792583,1.782656825
2.775,29.64339246,2.562498118,14.58103308,0.567020952,10.4584456,1.990428791
2.8,28.96000306,2.208306268,14.06861214,1.347503622,10.9688356,1.640152851
2.825,29.59919984,3.45779585,13.73249914,1.477864637,10.60101987,2.391228426
2.85,29.73807054,2.670658324,13.87033689,1.295545887,10.92172061,1.682260716
2.875,30.29599972,3.083709536,13.56870066,1.612978532,11.37136351,1.625264649
2.9,29.98736392,1.696927945,13.96526229,1.836154331,11.41227873,1.774138223
2.925,28.97426658,2.272782464,13.69657164,1.223104763,11.18421261,2.371038258
2.95,30.83798222,2.014308356,14.19811445,0.770339123,11.19282876,1.879823564
2.975,29.9915243,2.572533314,13.40598821,1.222776103,11.26108311,2.191472828
3,29.81974672,2.559726856,13.89106887,1.46433947,10.81917819,1.993585626
3.025,29.9151238,1.597245336,13.75431568,0.905984751,11.19469016,1.538977083
3.05,28.89785962,2.187533044,12.72260251,3.142632604,11.38279006,1.614754458
3.075,28.95097972,3.616823744,13.82452992,1.338739524,11.05914749,1.556276781
3.1,29.85762784,2.698732844,13.62864007,1.595712927,10.90637798,1.747398072
3.125,27.93281,4.200581514,13.44404874,1.870969458,11.14526716,1.388914166
3.15,28.66185924,3.94737542,13.59673992,1.591236855,10.98090916,2.027604388
3.175,30.6871672,2.138914214,13.20137406,1.826815835,11.37236617,2.015279584
3.2,31.26849186,2.289842164,13.35001918,1.215379697,11.9566648,1.570244702
3.225,30.64724182,2.404892982,13.83671443,1.30839832,11.43874431,1.63141765
3.25,30.055339,1.523907846,13.98183151,1.030080814,11.4353458,1.261359732
3.275,29.76117198,3.626992798,13.95283322,1.449416547,11.48603313,1.328152878
3.3,29.57672826,3.102723046,13.52505147,1.210976363,11.64423389,1.628078394
3.325,29.68759624,3.766978336,14.18164898,1.523086027,11.4616037,1.689331647
3.35,29.43205056,3.418605036,13.93925667,0.634062951,11.65364926,1.406012437
3.375,31.43457638,2.16495557,13.99697391,1.751486887,11.72978421,2.545505686
3.4,30.56378336,2.219419056,13.15766789,1.102370587,11.7407974,1.787810529
3.425,30.6640999,3.248686762,13.49357132,1.319331311,12.11347831,1.874044351
3.45,30.27742354,3.022356938,13.61438619,1.545803689,11.26872118,1.876261091
3.475,30.15669786,2.37457281,13.77077725,0.827613337,12.25923038,1.426127204
3.5,30.35455796,3.803701608,13.90090875,0.889657008,12.50264912,0.880914548
3.525,29.71212542,1.755745529,13.8287841,1.558252665,12.3128519,1.332560925
3.55,30.49337196,3.297349642,13.61886708,1.40615243,12.38971934,1.482253244
3.575,31.9241115,2.766243712,14.35137318,1.335593387,12.41669135,1.562099265
3.6,30.0674133,3.800986704,14.15858719,1.571801379,12.3766075,1.405582474
3.625,29.92096462,3.458636676,15.02220796,0.695390615,12.20459099,1.485167777
3.65,30.79466258,1.652407267,13.99647287,1.069149586,12.11181246,1.06365721
3.675,29.033594,4.270192864,14.09341961,1.357419664,11.25348023,1.664888498
3.7,31.21144138,3.392826562,13.89765977,1.868576743,11.60945371,0.96860926
3.725,30.86628078,3.386915324,13.23548444,1.233237745,11.65499857,1.043838654
3.75,31.0612614,2.983195114,13.81156015,1.869175489,11.89151312,1.176247982
3.775,30.71423504,4.421524288,14.14051797,1.71404875,12.56789623,0.635747791
3.8,30.67020538,2.7562693,14.18073503,1.580477092,11.95670649,1.359244191
3.825,30.64848108,4.081106168,13.82498138,2.28733806,12.81523454,0.816325327
3.85,30.40762754,4.918584838,13.82182061,2.043287276,12.65639375,0.885692202
3.875,31.94101598,1.666435394,13.5253159,1.409909753,12.97710914,0.659021712
3.9,30.29532268,3.49466398,13.44323455,1.893355342,12.51421257,0.798757343
3.925,31.15812876,2.277489262,12.64242068,2.003634392,12.36589845,0.944775903
3.95,31.17089932,3.05572421,13.37059459,1.74850969,12.20424928,0.847098741
3.975,31.81114952,1.959153516,13.70374702,1.998219737,11.94671277,1.107127863
4,31.13576004,2.622184944,14.05942609,1.611515444,11.72228031,1.26897245
4.025,31.62679974,2.43802125,13.7009714,1.649223269,11.87349993,0.599084841
4.05,31.90133832,2.224622478,13.43782028,1.753528312,12.27534602,2.101638006
4.075,31.17547088,1.754881822,13.23896441,2.083747616,12.24130169,1.128019336
4.1,31.51787486,2.50837638,12.66552649,2.15536494,11.60889026,1.020991589
4.125,31.28962372,1.845833466,13.33863108,1.997289248,11.694173,0.633968161
4.15,31.3183529,1.715418649,13.32426653,2.158895572,11.77944423,1.158721429
4.175,31.40473732,3.219271008,12.95933206,1.805508684,12.15724932,1.333352807
4.2,31.92102506,1.779580744,13.90675288,1.560792781,10.75201999,1.915498198
4.225,31.18499232,4.395193924,13.27244141,1.259858898,11.32736634,1.301853563
4.25,30.7774625,3.406110332,13.60437226,2.195568082,12.22226725,0.769903768
4.275,31.99046552,2.712470378,13.5120844,1.887577853,11.90587701,1.611786766
4.3,31.2261258,1.996698035,12.82404856,3.454187132,11.72808858,1.39880725
4.325,31.36537964,1.422754719,13.05824369,2.888900434,12.43188747,1.053592337
4.35,32.66203422,1.979209025,13.41244503,3.079555682,12.04200225,0.797861748
4.375,32.55750704,1.306538004,13.84222074,1.683870575,12.02849868,1.02076526
4.4,32.887238,1.841106453,13.58880018,2.92587489,11.92457698,1.512668785
4.425,33.6982915,0.852783137,14.10908273,2.027072906,11.70963095,1.457147442
4.45,32.23250322,1.253433632,14.27850948,1.222048793,12.30803182,0.946021259
4.475,32.3530571,1.819816042,14.15389875,1.510261845,11.42181978,1.105330633
4.5,32.14753884,1.917024137,15.24391976,1.293933555,11.4286691,1.590574937
4.525,32.2154296,3.438830852,14.02417584,1.948122473,11.77599444,0.873962867
4.55,32.42819734,2.0919245,13.85792956,2.020892118,11.51104582,1.280398773
4.575,31.8026235,4.116489872,14.5298771,1.774773486,11.99453525,0.944648179
4.6,32.67531808,3.60073809,13.39978728,3.207611168,11.98135686,1.290611789
4.625,33.53968076,2.17228337,14.60884774,1.374286405,11.63413628,0.987473326
4.65,33.66373326,1.545961204,14.50948799,1.141720155,11.8219355,1.090567923
4.675,33.30544276,2.09682728,14.09529692,0.795766079,11.98581204,1.350100422
4.7,31.56321426,2.128550536,13.97628215,1.480387719,12.06526981,1.006962145
4.725,32.009163,2.336833462,14.62449011,1.139228859,11.97707262,1.304398062
4.75,31.90951576,3.056110468,14.60662054,1.088724125,11.46630136,0.97453091
4.775,33.1356864,1.931641734,14.58372005,1.319313613,11.96150074,0.55004036
4.8,32.76596366,1.999777138,14.28311297,1.299459769,12.41289947,1.442692361
4.825,33.36827058,1.367270052,14.62966584,2.066857318,11.98418973,0.834989951
4.85,33.1591826,2.741251092,14.95365596,1.233677491,12.20973517,1.029982964
4.875,34.1205194,1.642288788,14.48940446,1.25352003,12.31041498,0.984097687
4.9,31.53883176,1.530591836,14.62210445,0.892427218,11.31414938,1.695168864
4.925,32.18417792,1.863279429,14.49060516,1.551786444,12.38199221,0.963623313
4.95,35.07239094,1.496202996,14.75946129,1.296489631,12.28729887,1.087902505
4.975,34.03331164,1.675312649,14.80287094,0.561430289,12.70991238,1.120965295
5,33.75449238,2.623679984,14.4760835,0.816273371,12.80037002,1.258640438
5.025,34.73924308,1.535800784,15.08218951,1.342843442,12.11355599,0.919449332
5.05,34.13073504,0.971294795,14.44363722,1.886968984,11.4575407,0.703992277
5.075,34.14129986,1.208864658,14.95824751,1.351612978,11.13076132,0.480869773
5.1,33.54810632,3.60488257,14.71276937,1.203213876,12.52572686,1.159528989
5.125,32.44679756,2.634563202,14.81561668,1.278829653,11.87835203,0.780281204
5.15,32.33852938,2.748916754,14.83517771,1.217832378,12.10338863,2.10596156
5.175,33.73307838,2.72234801,13.72482371,2.84415749,12.62720713,1.517248478
5.2,34.19229194,1.260106722,13.79278262,2.298461162,12.05176177,1.379321665
5.225,34.62296726,2.932769504,14.43718188,2.203227998,12.59369077,1.056560609
5.25,33.10270562,2.126214614,14.37037586,2.562777234,12.63821442,1.090821046
5.275,32.98661104,3.308836168,14.12830815,2.25297333,12.94344426,0.96235467
5.3,34.4187694,1.273338286,14.77106319,2.26329717,12.00755402,1.308545892
5.325,33.66572874,2.076042386,14.48233737,2.50803059,12.95881447,1.279772421
5.35,33.63211522,2.365088458,14.6112587,2.189513388,12.53791722,0.588789092
5.375,33.82321728,2.718931738,14.38460521,2.630667054,12.86867253,0.778902104
5.4,34.10868122,1.042123644,14.40105849,2.252400878,12.66578242,1.003597197
5.425,33.4568096,2.322779632,14.18178533,2.247710448,13.0582645,1.281867164
5.45,33.6210297,1.765684,14.54314157,2.130990626,13.04060535,0.974261931
5.475,34.21702566,2.011539192,14.46006673,1.879698994,13.28970298,0.985838614
5.5,32.607971,2.079950126,13.93992948,2.016537266,12.66120631,1.214989863
5.525,33.57770362,2.766684394,14.25701126,1.878279348,12.43065488,0.903651224
5.55,33.85588468,1.98778016,13.3106513,2.146529984,12.54456,0.955548083
5.575,34.37288638,1.86885095,13.66364448,1.78353461,12.50600079,1.234674898
5.6,34.22182542,2.094062388,13.6932286,1.598886335,12.60651895,1.34435122
5.625,34.05766046,1.88598655,13.97431265,1.86677099,12.16616859,0.913425891
5.65,34.2749788,1.493055688,14.15238122,1.14993146,11.9860506,1.025287447
5.675,35.01517204,1.090836577,14.33007345,1.083160974,11.93440401,1.194365716
5.7,35.2478563,1.318138831,14.56867914,2.18410167,12.40475361,1.252021981
5.725,34.6650521,1.752519812,14.30730466,2.50629025,11.35453008,1.266303796
5.75,35.3551424,1.391352518,14.45964537,1.638509577,12.29490397,0.786320454
5.775,34.94603954,0.933379003,14.75179302,1.804611674,12.49703978,0.980751995
5.8,33.23401316,2.064465612,14.35402988,1.794581146,12.57783189,0.911261372
5.825,32.7447721,1.459144192,14.8031111,1.604198027,12.29426858,1.156300721
5.85,33.87777078,2.015476548,13.94352928,2.043601826,12.18077514,0.820587951
5.875,35.29475762,1.306468209,14.59738305,1.994140073,12.25514381,1.440057747
5.9,33.72006214,1.998564344,13.88132547,1.679918388,12.2308667,0.862856375
5.925,34.92134498,1.134921542,14.34872637,1.84494226,12.38015148,1.355509808
5.95,33.01082242,2.099082734,14.70999826,1.468537262,12.43121776,1.233651086
5.975,34.16574136,1.590579057,14.64890134,1.933902112,12.50581275,1.360347669
6,33.91179606,2.47668347,14.86160513,0.940982761,11.88549773,1.414794188


==> data_HAP/raw_eval_curve_Periodic_Multipolicy.csv <==
timesteps,mean_raw_reward,std_raw_reward,mean_raw_reward_per_step,std_raw_reward_per_step,lower_bound,bandwidth,mean,,
0.1,249059.1666,20624.19622,20.75493055,1.718683018,19.03624753,3.437366036,20.75493055,100000,0.1
0.2,316213.5333,2624.779624,26.35112778,0.218731635,26.13239614,0.437463271,26.35112778,200000,0.2
0.3,452977.7666,21964.5327,37.74814722,1.830377725,35.91776949,3.66075545,37.74814722,300000,0.3
0.4,593998.3333,7842.595348,49.49986111,0.653549612,48.8463115,1.307099225,49.49986111,400000,0.4
0.5,612785.3336,5775.824595,51.06544447,0.481318716,50.58412575,0.962637433,51.06544447,500000,0.5
0.6,673171.6671,5242.564661,56.09763893,0.436880388,55.66075854,0.873760777,56.09763893,600000,0.6
0.7,708206.7674,3442.309134,59.01723061,0.286859095,58.73037152,0.573718189,59.01723061,700000,0.7
0.8,747815.3675,2537.479721,62.3179473,0.211456643,62.10649065,0.422913287,62.3179473,800000,0.8
0.9,746729.9013,2420.410599,62.22749177,0.201700883,62.02579089,0.403401767,62.22749177,900000,0.9
1,754830.2344,2464.653997,62.90251953,0.205387833,62.6971317,0.410775666,62.90251953,1000000,1
1.1,760397.4348,3114.904313,63.3664529,0.259575359,63.10687754,0.519150719,63.3664529,1100000,1.1
1.2,759125.6011,2300.361221,63.26046676,0.191696768,63.06876999,0.383393537,63.26046676,1200000,1.2
1.3,766981.5012,2756.798464,63.9151251,0.229733205,63.68539189,0.459466411,63.9151251,1300000,1.3
1.4,761828.3014,2926.439668,63.48569178,0.243869972,63.24182181,0.487739945,63.48569178,1400000,1.4
1.5,769218.0346,2816.609515,64.10150288,0.23471746,63.86678542,0.469434919,64.10150288,1500000,1.5
1.6,767361.3339,3151.74734,63.94677783,0.262645612,63.68413221,0.525291223,63.94677783,1600000,1.6
1.7,766932.4681,3383.342222,63.91103901,0.281945185,63.62909383,0.56389037,63.91103901,1700000,1.7
1.8,757538.9681,4223.756919,63.12824734,0.351979743,62.7762676,0.703959486,63.12824734,1800000,1.8
1.9,766274.9349,6231.674989,63.85624457,0.519306249,63.33693832,1.038612498,63.85624457,1900000,1.9
2,762311.8013,3459.133115,63.52598344,0.288261093,63.23772235,0.576522186,63.52598344,2000000,2
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,
12000,,,,,,,,,


==> data_HAP/raw_eval_curve_Periodic_Single.csv <==
timesteps,mean_raw_reward,std_raw_reward,mean_raw_reward_per_step,std_raw_reward_per_step,,
0.025,115279.4667,28231.37057,9.606622221,2.352614214,25000,0.025
0.05,237912.7667,14097.12343,19.82606389,1.174760286,50000,0.05
0.075,327223.4667,9131.116863,27.26862222,0.760926405,75000,0.075
0.1,400919.3998,8931.42714,33.40994999,0.744285595,100000,0.1
0.125,372793.2999,13454.80941,31.06610833,1.121234118,125000,0.125
0.15,478291.5333,6258.030992,39.85762778,0.521502583,150000,0.15
0.175,498411.2333,3478.061324,41.53426944,0.289838444,175000,0.175
0.2,451268.7,1483.886737,37.605725,0.123657228,200000,0.2
0.225,462815.9,9596.872078,38.56799167,0.79973934,225000,0.225
0.25,491234.9,3211.916077,40.93624167,0.267659673,250000,0.25
0.275,561386.5667,143.9091457,46.78221389,0.011992429,275000,0.275
0.3,575992.2333,8403.677935,47.99935278,0.700306495,300000,0.3
0.325,586386.5667,8254.483318,48.86554722,0.68787361,325000,0.325
0.35,631755.5667,4197.270404,52.64629722,0.349772534,350000,0.35
0.375,639560.5333,1371.162099,53.29671111,0.114263508,375000,0.375
0.4,646064.8667,3425.620961,53.83873889,0.285468413,400000,0.4
0.425,650121.8667,527.1125455,54.17682222,0.043926045,425000,0.425
0.45,653160.5667,1216.576416,54.43004722,0.101381368,450000,0.45
0.475,656935.9,119.272042,54.74465833,0.009939337,475000,0.475
0.5,658005.2333,475.402821,54.83376944,0.039616902,500000,0.5
0.525,656893.5333,177.6758346,54.74112778,0.01480632,525000,0.525
0.55,656770.5667,316.7370764,54.73088056,0.026394756,550000,0.55
0.575,652532.9,548.0471574,54.37774167,0.045670596,575000,0.575
0.6,652445.2333,133.18274,54.37043611,0.011098562,600000,0.6
0.625,650034.5667,536.5057088,54.16954722,0.044708809,625000,0.625
0.65,648673.2333,794.7359156,54.05610278,0.066227993,650000,0.65
0.675,649395.9333,184.8877377,54.11632778,0.015407311,675000,0.675
0.7,648709.9333,236.492161,54.05916111,0.01970768,700000,0.7
0.725,648835.2667,478.418097,54.06960556,0.039868175,725000,0.725
0.75,648132.9333,511.1699087,54.01107778,0.042597492,750000,0.75
0.775,648400.9333,1135.173471,54.03341111,0.094597789,775000,0.775
0.8,651110.6,816.0812378,54.25921667,0.06800677,800000,0.8
0.825,654469.2667,904.8412801,54.53910556,0.07540344,825000,0.825
0.85,656820.6,405.6971613,54.73505,0.033808097,850000,0.85
0.875,656223.9333,693.169346,54.68532778,0.057764112,875000,0.875
0.9,654928.6,416.3622461,54.57738333,0.034696854,900000,0.9
0.925,654822.2667,88.02731898,54.56852222,0.00733561,925000,0.925
0.95,656014.2667,908.5189462,54.66785556,0.075709912,950000,0.95
0.975,659507.9333,1074.019805,54.95899444,0.08950165,975000,0.975
1,661015.9333,629.5467223,55.08466111,0.052462227,1000000,1
1.025,661755.2667,784.1455704,55.14627222,0.065345464,1025000,1.025
1.05,660035.9333,879.5308649,55.00299444,0.073294239,1050000,1.05
1.075,659544.6,651.3050898,54.96205,0.054275424,1075000,1.075
1.1,657605.2667,699.5097394,54.80043889,0.058292478,1100000,1.1
1.125,658180.9333,739.6754303,54.84841111,0.061639619,1125000,1.125
1.15,657382.2667,702.6697723,54.78185556,0.058555814,1150000,1.15
1.175,658249.6,1050.748203,54.85413333,0.08756235,1175000,1.175
1.2,657878.9333,743.9695394,54.82324444,0.061997462,1200000,1.2
1.225,657128.2667,865.1564842,54.76068889,0.072096374,1225000,1.225
1.25,659368.6,1157.171805,54.94738333,0.096430984,1250000,1.25
1.275,659776.6,1041.843648,54.98138333,0.086820304,1275000,1.275
1.3,659525.9333,986.3150319,54.96049444,0.082192919,1300000,1.3
1.325,658372.6,555.1981508,54.86438333,0.046266513,1325000,1.325
1.35,655442.9333,717.5317012,54.62024444,0.059794308,1350000,1.35
1.375,656042.6,935.5465711,54.67021667,0.077962214,1375000,1.375
1.4,654718.6,947.7295957,54.55988333,0.078977466,1400000,1.4
1.425,654798.2667,1000.866296,54.56652222,0.083405525,1425000,1.425
1.45,654025.2333,649.7265391,54.50210278,0.054143878,1450000,1.45
1.475,657171.2333,715.6684816,54.76426944,0.05963904,1475000,1.475
1.5,656861.2333,842.3413652,54.73843611,0.070195114,1500000,1.5
1.525,657557.6,273.9653019,54.79646667,0.022830442,1525000,1.525
1.55,659061.9333,439.1680114,54.92182778,0.036597334,1550000,1.55
1.575,660198.2333,462.0786104,55.01651944,0.038506551,1575000,1.575
1.6,661882.2,373.9421702,55.15685,0.031161848,1600000,1.6
1.625,660459.9,548.7965804,55.038325,0.045733048,1625000,1.625
1.65,659979.5667,616.7564421,54.99829722,0.05139637,1650000,1.65
1.675,658044.2,870.5488384,54.83701667,0.072545737,1675000,1.675
1.7,659587.5333,699.0766545,54.96562778,0.058256388,1700000,1.7
1.725,659658.2667,89.31447564,54.97152222,0.007442873,1725000,1.725
1.75,658245.6,448.3420421,54.8538,0.037361837,1750000,1.75
1.775,659479.6,543.963038,54.95663333,0.045330253,1775000,1.775
1.8,660066.5667,597.617583,55.00554722,0.049801465,1800000,1.8
1.825,660122.9333,398.3191462,55.01024444,0.033193262,1825000,1.825
1.85,657933.9333,336.2725218,54.82782778,0.02802271,1850000,1.85
1.875,658045.8667,212.7208708,54.83715556,0.017726739,1875000,1.875
1.9,660138.8667,531.0504391,55.01157222,0.044254203,1900000,1.9
1.925,662813.5667,546.6503229,55.23446389,0.045554194,1925000,1.925
1.95,666004.5333,354.6008585,55.50037778,0.029550072,1950000,1.95
1.975,667599.8667,485.665628,55.63332222,0.040472136,1975000,1.975
2,665037.2,59.03287226,55.41976667,0.004919406,2000000,2

